Search for invisible decays of the Higgs boson produced in association with a hadronically decaying vector boson in $pp$ collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector

A search for Higgs boson decays to invisible particles is performed using 20.3 fb$^{-1}$ of $pp$ collision data at a centre-of-mass energy of 8 TeV recorded by the ATLAS detector at the Large Hadron Collider. The process considered is Higgs boson production in association with a vector boson ($V$ = $W$ or $Z$) that decays hadronically, resulting in events with two or more jets and large missing transverse momentum. No excess of candidates is observed in the data over the background expectation. The results are used to constrain $VH$ production followed by $H$ decaying to invisible particles for the Higgs mass range $115<m_H<300$ GeV. The 95 % confidence-level observed upper limit on $\sigma_{VH} \times \text{BR}(H\rightarrow \text{inv.})$ varies from 1.6 pb at 115 GeV to 0.13 pb at 300 GeV. Assuming Standard Model production and including the $gg\rightarrow H$ contribution as signal, the results also lead to an observed upper limit of 78 % at 95 % confidence level on the branching ratio of Higgs bosons decays to invisible particles at a mass of 125 GeV.

==> VjjHinvPaper-Abstract.txt <==
A search for Higgs boson decays to invisible particles is performed using 20.3 fb$^{-1}$ of $pp$ collision data at a centre-of-mass energy of 8 TeV recorded by the ATLAS detector at the Large Hadron Collider.
The process considered is Higgs boson production in association with
a vector boson ($V$ = $W$ or $Z$) that decays hadronically,
resulting in events with two or more jets and large missing transverse momentum.
No excess of candidates is observed in the data over the background expectation.
The results are used to constrain $VH$ production followed by $H$ decaying to invisible particles for the Higgs mass range $115<m_H<300$~GeV.
The 95\% confidence-level observed upper limit on
$\sigma_{VH} \times \text{BR}(H\rightarrow \text{inv.})$ varies
from 1.6~pb at 115~GeV to 0.13~pb at 300~GeV.
Assuming Standard Model production and including the $gg\rightarrow H$
contribution as signal, the results also lead to an observed upper
limit of 78\% at 95\% confidence level on the branching ratio of Higgs bosons decays to invisible particles at a mass of 125~GeV.
}




==> VjjHinvPaper-Title.txt <==

Search for invisible decays of the Higgs boson
produced in association with a hadronically decaying vector boson
in $pp$ collisions at $\sqrt{s} = 8$ TeV with the ATLAS detector



